Primordial power spectrum in light of JWST observations of high redshift galaxies

Early data releases of JWST have revealed several high redshift massive galaxy candidates by photometry, and some of them have been confirmed spectroscopically. We study their implications on the primordial power spectrum. In the first part, we use the CEERS photometric survey data, along with respective spectroscopic updates, to compute the cumulative comoving stellar mass density. We find that a very high star formation efficiency (unlikely in various theoretical scenarios) is required to explain these observations within Lambda cold dark matter ($\Lambda$CDM) cosmology. We show that the tension can be eased if the primordial power spectrum has a blue tilt. In the second part, we study spectroscopically confirmed galaxies reported in the JADES survey to investigate their implications on a red-tilted primordial power spectrum. We estimate the star formation efficiency from an earlier observation at similar redshift by {\it Spitzer}, and find that the star formation efficiency is an order of magnitude smaller than required to explain the CEERS photometric observations mentioned earlier. Using the estimated star formation efficiency, we find the strongest constraints on the red tilt of the power spectrum over some scales. Our study shows that JWST will be an excellent probe of the power spectrum and can lead to novel discoveries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
